LLN: Learnable Lens Networks for Parameter-Efficient Long-Horizon Dynamical Prediction

Explicit residual connections of the form (x+f(x)), often combined with normalization layers, have become a standard strategy for training very deep neural networks. However, residual addition primarily provides an algebraic shortcut for gradient propagation, while leaving the evolution of feature geometry across layers largely unconstrained. We introduce Learnable Lens Networks (LLN), a physics-inspired architecture that replaces direct feature-space residual accumulation with learnable optical transport in an augmented position-angle phase space. Each layer alternates between free propagation, which provides an implicit transport path, and a learnable lens field that performs nonlinear trajectory transformation and focusing. Theoretically, we establish that LLN transport is globally invertible and volume-preserving for any differentiable lens field, with the implemented coordinate-wise Gaussian transport further satisfying symplecticity. Importantly, these structural constraints do not limit expressivity: with unrestricted embeddings and readouts, LLN retain universal approximation of continuous end-to-end maps. Experiments across diverse dynamical systems demonstrate that LLN improves long-horizon prediction while using substantially fewer parameters than same-depth comparators. Further analysis reveals stable depth-wise gradient transport and interpretable learned dynamics under the coupled propagation and refraction design.

==> iclr2027_main_text_zh.txt <==
LLN：用于参数高效长时程动力学预测的可学习透镜网络

说明：本文档为 manuscript/iclr2027_conference.tex 当前版本中非附录正文的中文翻译。翻译范围包括标题、摘要、正文各节、公式、算法、正文图表说明以及声明部分；不包括参考文献列表和 \appendix 之后的内容。公式、实验数值、模型名称和引用键均按英文原稿保留，未对原文主张作实质性改写。


摘要

形如 x+f(x) 的显式残差连接通常与归一化层结合使用，已经成为训练超深神经网络的标准策略。然而，残差加法主要为梯度传播提供了一条代数捷径，而对特征几何结构如何随网络层数演化基本没有约束。我们提出可学习透镜网络（Learnable Lens Networks，LLN），这是一种受物理启发的架构：它不再在特征空间中直接进行残差累加，而是在扩展的位置--角度相空间中执行可学习的光学传输。每一层在自由传播与可学习透镜场之间交替进行：前者提供隐式传输路径，后者执行非线性轨迹变换与聚焦。我们证明，对于任意可微透镜场，每个内部传输层均为全局可逆，并具有行列式为 1 的相空间雅可比矩阵；本文实现的逐坐标高斯传输还具有辛结构。尽管潜在传输受到上述约束，不受限制的嵌入层与读出层仍使端到端连续映射具有通用逼近能力。

我们通过三项实证研究评估 LLN：固定深度的长时程自回归预测、匹配条件下的梯度传输诊断，以及低维光学轨迹案例研究。在深度 D=40 时，LLN 在大多数受评估的动力学系统上降低了 500 步滚动预测误差；其中，在耗散型空间动力学上的提升最为显著，同时其参数量显著少于所选取的同深度对比模型。梯度审计、覆盖十个系统的完整结构消融以及轨迹分析进一步表明，LLN 具有接近中性的逐层梯度传输，能够量化传播--折射耦合更新在何种情形下最为重要，并产生可检查的学习动力学。总体而言，这些结果支持将 LLN 视为一种紧凑的相空间架构：它能够以较高的参数效率进行长时程预测，并提供可检查的深度方向传输过程。


1 引言

网络深度使神经网络能够逐步构建抽象表示，但也使优化过程对层变换的反复复合越来越敏感。如果缺少适当的架构约束，信号在多层之间传播时，梯度可能消失、爆炸或出现较差的条件性。残差网络通过引入显式恒等捷径来应对这一问题：

    x_{l+1} = x_l + f_l(x_l).                                      (1)

该捷径为信息与梯度传播提供了直接通道 [he2016resnet]。然而，在现代深度学习系统中，残差连接通常还需要配合其他稳定化机制，包括归一化、谨慎的初始化以及残差缩放策略 [ioffe2015batchnorm, ba2016layernorm, zhang2019fixup, bachlechner2021rezero]。

这一现象揭示了深度残差学习中的一个重要矛盾。恒等分支改善了反向信号传输，但特征空间中的加法形式并不会显式调控表示如何随深度演化。当额外的稳定化机制不可用时，即使梯度仍然可以测量，反复执行加法变换也可能导致特征尺度和几何结构发生不受控的变化。LLN 同样以稳定深层演化为目标，但采用了不同路径：它并非从外部约束某个代数更新，而是改变变换发生演化的状态空间。

受几何光学启发，可学习透镜网络（LLN）在扩展的位置--角度相空间中表示隐藏状态。每一层由两个相互耦合的操作组成：自由传播根据当前角度状态更新位置，可学习透镜场则根据当前位置修改角度。该设计以结构化相空间传输取代特征空间中的直接残差累加。由此得到的动力学在允许通过可学习折射实现非线性变换的同时，保留了一条隐式传输路径。传统残差更新在单一特征空间中运行，而 LLN 将被传输的状态分解为互补变量，从而能够对其演化实施几何控制。

当学习到的变换需要被反复复合时，这种结构化传输尤其重要。在长时程动力学预测中，单步转移模型被递归应用以生成未来状态，因此表示演化和转移动力学中的微小误差会随时间累积。相关表示学习方法因此会对潜在演化施加结构，以支持多步预测 [lusch2018deep]。这一场景为评估深层架构能否在单步预测之外维持稳定变换提供了自然的试验平台。

本文贡献总结如下：

1. 我们提出可学习透镜网络（LLN）。它是一种面向深层 MLP 的相空间架构，以定义在耦合位置--角度状态上的可学习光学传输过程，取代特征空间中的直接残差累加。

2. LLN 具有精确的理论刻画：对于任意可微透镜场，每个内部传输层均为全局可逆且保持体积；本文实现的高斯传输具有辛结构；同时，借助不受限制的嵌入和读出，浅层 LLN 仍然是通用逼近器。

3. 我们通过三项实证研究评估 LLN：固定深度的长时程滚动预测、匹配条件下的梯度传输诊断，以及低维光学轨迹案例研究；受控组件消融则为传输机制提供支持。这些实验共同考察预测精度、参数量效率、深度方向的信号传播，以及可学习相空间传输的可解释性。


2 相关工作

2.1 深层网络稳定化

残差连接通过为信息和梯度增加恒等路径，使超深网络的实际训练成为可能 [he2016resnet]。其现代应用仍依赖多种稳定化选择：BatchNorm、LayerNorm、预归一化、Admin、T-Fixup、ReZero、LayerScale、DeepNet 和 depthwise transfer 分别从激活尺度、残差分支幅度、初始化或与深度相关的调参等方面进行调控 [ioffe2015batchnorm, ba2016layernorm, xiong2020layernorm, liu2020admin, huang2020tfixup, bachlechner2021rezero, touvron2021going, wang2024deepnet, bordelon2024depthwise]。无归一化或归一化替代方案通过缩放残差块、动态 tanh 变换和超球面表示传达了同样的观点 [zhang2019fixup, brock2021normalizerfree, zhu2025transformers, loshchilov2025ngpt]。LLN 则通过用结构化的位置--角度传输替代显式的特征空间跳连加法，来追求深层稳定性。

2.2 动力学网络与结构保持网络

将网络深度视为动力学演化，催生了连续深度、扩展状态、反对称、哈密顿以及稳定残差网络 [chen2018neuralode, dupont2019augmented, chang2018antisymmetric, greydanus2019hamiltonian, haber2017stable]。结构保持变体将哈密顿、辛或体积保持偏置编码到物理动力学学习中 [zhong2020symplectic, jin2020sympnets, zhu2022vpnets]；可逆网络和流模型则主要利用可逆性提高内存效率或进行密度建模 [gomez2017revnet, behrmann2019invertible, dinh2017realnvp]。与之不同，LLN 约束的是反复执行的潜在传输堆栈；其嵌入和读出保持不受限制，因此仍可表达耗散型的观测状态映射。

2.3 神经算子与自适应基函数模型

神经算子学习微分方程解映射族。傅里叶神经算子、物理信息神经算子以及近期综述重点关注跨离散化迁移、PDE 约束和仿真加速 [li2021fno, li2024pino, azizzadenesheli2024neural]。近期工作还研究了敏感性约束、离散化不匹配以及 KAN 风格的算子架构 [behroozi2025sensitivity, gao2025discretization, lee2026kano]。包括径向基函数网络和 Kolmogorov--Arnold Networks 在内的自适应基函数模型，以可学习基展开替代固定的逐点非线性 [park1991rbf, liu2024kan, rigas2026initialization, li2025generalization]。LLN 与这些方法共享科学动力学应用场景，并同样使用高斯基学习；但本文将 LLN 评估为一种紧凑的、固定分辨率的自回归预测器，其中基函数场在耦合传输映射内部对角度变量执行折射，而不是充当独立网络层或分辨率无关的算子核。


3 可学习透镜网络

图 1：LLN 架构概览。
(a) 传统残差块在同一特征空间中加入非线性变换；当不使用归一化时，这种方式可能导致前向方差累积。
(b) LLN 层将特征位置 y 与角度 theta 分离；自由传播提供隐式的物理残差路径，可学习透镜场对角度进行折射。
(c) 沿深度方向重复传播--折射光学映射，得到满足 det(J_l)=1 的相空间层雅可比矩阵。虚线连接表示如何在整个堆栈中重复执行 (b) 中的单层操作。

3.1 相空间表示

给定输入 x∈R^{d_in}，LLN 将输入映射到包含两个耦合状态的扩展相空间：

    y_0     = W_y x + b_y,                                         (2)
    theta_0 = tanh(W_theta x + b_theta).                            (3)

其中 y_0, theta_0∈R^d。变量 y_0 表示当前特征位置，theta_0 是一个辅助方向状态，用于控制信息如何沿深度传输。对 theta_0 使用有界初始化，可避免过大的初始位移，并在没有归一化层时提供自然的尺度约束。

该相空间表示适用于向量值输入。在实验中，低维混沌系统使用 d_in=3 的嵌入；空间系统和机械系统的输入维度则由离散化分辨率或质量块数量决定，具体见补充实验细节。

3.2 光学传输层

每个 LLN 层先执行自由传播，再执行可学习折射：

    y_{l+1}     = y_l + L theta_l,                                  (4)
    theta_{l+1} = theta_l + phi_l(y_{l+1}).                          (5)

传输距离 L 控制位置更新，非线性场 phi_l 则在传播后的位置处改变方向状态。

透镜场 phi_l 采用逐坐标高斯基展开进行参数化：

                       K_lens
    phi_l(y)_j =         sum       a_{l,j,k}
                         k=1
                 exp[-((y_j-c_k)/sigma)^2].                         (6)

其中，a_{l,j,k} 是可学习系数，c_k 是固定控制点，sigma 控制每个基函数的局部性。该形式为可学习折射场提供了灵活且可解释的表示，使不同特征坐标能够发生局部化的轨迹变换。

经过 D 个传输层后，从位置分量产生最终预测：

    x_hat_+ = W_o y_D + b_o.

因此，方向状态 theta_D 是内部传输变量，而不是输出表示。

算法 1 将嵌入、光学传输和读出组合成完整的单步 LLN 前向映射。我们将每层传输距离参数化为 L=T/D，其中 T 是总光学时域。由此，增加深度会引入更多可学习折射阶段，同时保持名义累计自由传播距离不变，从而将架构深度与总体传输尺度分离。

算法 1：单步 LLN 前向映射

输入：状态 x；深度 D；光学时域 T；透镜场集合 {phi_l}_{l=0}^{D-1}
输出：单步预测 x_hat_+

1. 设置每层传播长度 L <- T/D。
2. 嵌入位置：y <- W_y x + b_y。
3. 初始化角度：theta <- tanh(W_theta x + b_theta)。
4. 对 l=0,...,D-1：
   a. 传播位置：y <- y + L theta。
   b. 折射角度：theta <- theta + phi_l(y)。
5. 读出下一状态：x_hat_+ <- W_o y + b_o。
6. 返回 x_hat_+。

3.3 结构化残差传输

传统残差块在单个特征变量中同时组合恒等传输与非线性变换，而 LLN 将这两个作用分离到相互耦合的相空间状态中。位置变量 y_l 存储当前表示，theta_l 决定其后续位移。因此，信息可以通过显式传输机制沿网络深度传播，而非线性变换则由可学习折射场引入。

这种分离为深层特征演化提供了几何解释。一个样本可以被视为沿一系列可学习光学变换演化的轨迹，其中每一层修改轨迹，而不是直接覆盖表示。由此得到的模型仍然是标准的可微神经架构，同时引入了结构化的状态转移机制。


4 LLN 动力学的几何分析

4.1 相空间雅可比矩阵

我们通过扩展相空间中的雅可比矩阵分析单个 LLN 层。令

    H_l := partial phi_l(y_{l+1}) / partial y_{l+1}

表示透镜场的雅可比矩阵。传播和折射的导数为：

    partial y_{l+1} / partial y_l         = I,
    partial y_{l+1} / partial theta_l     = L I,
    partial theta_{l+1} / partial y_l     = H_l,
    partial theta_{l+1} / partial theta_l = I + L H_l.              (7)

因此，单个 LLN 层的完整相空间雅可比矩阵为：

          [ I     L I       ]
    J_l = [                 ].                                     (8)
          [ H_l   I+L H_l   ]

命题 1：全局可逆性与相空间体积保持

对于任意连续可微透镜场 phi_l，LLN 传输映射

    F_l:(y_l,theta_l) -> (y_{l+1},theta_{l+1})

是全局可逆的微分同胚，并满足 det(J_l)=1，因此在扩展相空间中保持体积。

证明。

对左上角块 I 使用 Schur 补，有：

    det(J_l)
    = det(I) det((I+L H_l)-H_l I^{-1}(L I))
    = det(I+L H_l-L H_l)
    = 1.                                                           (9)

此外，其逆映射具有显式形式：

    theta_l = theta_{l+1} - phi_l(y_{l+1}),
    y_l     = y_{l+1} - L theta_l.                                 (10)

只要 phi_l 连续可微，该逆映射就在全局范围内有定义且连续可微。随后由变量替换公式可得全局相空间体积保持性。证毕。

对于内部传输堆栈

    T_D = F_{D-1} o ... o F_0，

行列式的乘法性质给出：

    J_{T_D} = J_{D-1} ... J_1 J_0,
    det(J_{T_D}) = product_{l=0}^{D-1} det(J_l) = 1.               (11)

这一行列式结论适用于反复执行的潜在传输 T_D。由于输入嵌入和输出读出可能改变维度，端到端预测器仍可以自由表示耗散型以及其他非体积保持的目标映射。附录给出了本文所实现的逐坐标高斯传输具有更强辛性质的证明，并给出精确的参数规模分析。

含义。

体积保持性质为 LLN 提供了一种不同于无约束层复合的几何归纳偏置。具体而言，内部传输不能收缩或扩张相空间体积，而编码器和读出仍然保留一般预测任务所需的灵活性。附录中的精确计数进一步表明，LLN 中随深度增长的可学习部分规模为 O(DhK)，而宽度为 h 的稠密 MLP 对应规模为 O(Dh^2)。

行列式层面的结论直接引出了实证诊断。单位行列式约束乘积 product_i sigma_i(J_l)=1，但各个奇异值仍可能以不同方式随深度演化。本文实现的辛层具有互为倒数的奇异值配对，因此梯度传输、激活统计和滚动预测稳定性自然成为第 5 节的实证问题。

这一差异将 LLN 与主要面向可逆性或似然估计的架构（例如正规化流）区分开来。LLN 不会把体积保持用作密度建模目标；相反，它将相空间几何作为一种架构偏置，用于稳定深层变换和长时程动力学预测。


5 实验

5.1 实验设置

我们在长时程自回归动力学上评估 LLN。在这一场景中，学习到的单步转移模型会被反复复合，微小误差可能随时间累积。此类任务能够检验底层架构是否支持随深度增加而保持稳定的前向演化。

我们使用模拟轨迹，而不是从外部下载的基准数据集。所涉及的系统包括 Lorenz 混沌流 [lorenz1963deterministic]、合成质量--弹簧链，以及基于 Burgers 动力学 [burgers1948mathematical]、平流--扩散动力学 [hundsdorfer2003numerical] 和 Allen--Cahn 型反应--扩散动力学 [allen1979microscopic] 构造的空间离散 PDE 代理系统。训练目标是由四阶 Runge--Kutta 仿真生成的单步转移映射：

    F_{Delta t}: x(t) -> x(t+Delta t).

评估时，学习模型按下式递归应用：

    x_hat_{k+1} = f_theta(x_hat_k)，

并使用长时程自由滚动预测上的归一化均方误差（MSE）衡量性能。

所有状态变量均使用训练轨迹计算得到的统计量进行标准化。我们将 LLN 与普通 ReLU MLP、残差 MLP、残差幅度为 1/sqrt(D) 的缩放残差 MLP、ResMLP-BN 和 LayerScale [touvron2021going] 进行比较。除非另有说明，所有结果均为 10 个随机种子的平均值。除滚动预测误差外，我们还报告参数量和基于梯度的诊断指标，以分析深度稳定性。附录表 8 另行加入了一个当代 RBF/KAN 风格的函数转移基线，作为独立的诊断性比较。


5.2 实验 1：长时程滚动预测性能

表 1：深度为 40 时所选部署的滚动预测性能。

数值表示 500 步自由滚动预测上的归一化 MSE（10 个种子的均值 ± 标准差）。对每个协议块，比较对象是指定非 LLN 模型集合中 MSE 最低的成员；每组配对结果均使用相同的深度、轨迹划分、种子集合和评估指标。MSE 比值与参数量比值使用表中所展示的部署，而 FLOP 比值采用严格的同宽度审计，即两个模型均设为 D=40、h=128。数值越低越好；【】表示英文原表中的粗体，即配对结果中较低的滚动预测 MSE。

系统                类别            LLN MSE          所选非 LLN       对比模型 MSE      MSE 比值   参数比值   FLOP 比值
Lorenz-24           混沌流          【6.170±0.953】    Plain MLP        7.516±0.010        0.821      28.5%      29.2%
Lorenz-28           混沌流          0.920±0.545        Scaled ResMLP    【0.831±0.942】    1.106       6.4%      29.0%
SpringChain-32      机械系统        【1.070±0.379】    Plain MLP        1.193±0.001        0.897      38.9%      32.0%
SpringChain-48      机械系统        【1.087±0.017】    Plain MLP        1.135±0.001        0.958      57.5%      33.4%
Burgers-32          流体系统        【0.537±0.155】    Plain MLP        2.096±0.020        0.256       5.5%      30.6%
Burgers-48          流体系统        【0.550±0.122】    LayerScale       1.973±0.030        0.279       5.9%      31.1%
AdvecDiff-32        传输系统        【0.962±0.596】    Scaled ResMLP    1.883±0.064        0.511      22.1%      30.3%
AdvecDiff-48        传输系统        【0.564±0.318】    Scaled ResMLP    1.854±0.033        0.304      23.8%      31.1%
ReactionDiff-32     反应--扩散      【0.065±0.042】    Plain MLP        0.277±0.006        0.235      22.1%      30.6%
ReactionDiff-48     反应--扩散      【0.042±0.031】    Plain MLP        0.291±0.005        0.143      23.8%      31.3%

我们首先考察在固定深度 D=40 下，LLN 能否改善长时程预测。表 1 汇总了五个动力学类别、十种系统配置上的滚动预测性能。该表是从三个有记录的协议块中汇总得到的所选部署比较。原始网格中的七行使用训练 6 个 epoch 的 Adam，并采用各方法已有记录的学习率设置；两个 SpringChain 配置使用专门补充的 6 epoch Adam 扫描；Lorenz-28 对两个模型类别共同采用 20 epoch AdamW 配方。每一行内部的模拟轨迹、时间划分、标准化、深度、种子集合和 500 步评估指标均相同。附录表 3 和表 4 分别记录协议索引与所选 LLN 部署。

结果表明，LLN 在耗散型空间系统上具有一致优势。对于 Burgers 动力学，在两个分辨率上，LLN 的滚动预测误差分别降低到所选比较模型的 25.6% 和 27.9%，而参数量仅为比较模型的 5.5% 和 5.9%。在平流--扩散和反应--扩散系统上也观察到类似改进：LLN 使用显著更少的参数取得了更低的滚动预测误差。

我们还单独检验了超出主表参考轨迹的初始条件泛化能力。附录表 5 在训练之前冻结了表 1 中全部十个 D=40 的 LLN/比较模型部署，随后在四条扰动训练轨迹上训练，并在另外四条互不重合的扰动轨迹上评估。在六个确认性训练种子上，LLN 在十个系统中的七个上取得更低的几何平均滚动预测误差；其中五个基于种子聚类的 95% 区间完全低于 1，分别为 SpringChain-48、Burgers-32/48、AdvecDiff-48 和 ReactionDiff-48。在这一更严格的多轨迹协议下，两个 Lorenz 设置以及 SpringChain-32 更有利于比较模型。

LLN 在机械系统上的优势有所收窄，但在使用更少参数的同时仍保持竞争力。Lorenz-28 是主表中唯一一个 LLN 略逊于所选比较模型的配置。

匹配条件下的算术运算审计进一步支持了表 1 中所有系统上的效率结论。当输入/输出维度、深度 D=40 和宽度 h=128 均相同时，LLN 的简单算术 FLOP 仅为相应基线的 29.0%--33.4%，即降低 66.6%--71.0%。计数包括稠密乘加、偏置与 ReLU 运算、高斯坐标运算、透镜归约，以及残差/状态更新。每次 LLN 前向传播还会额外计算 61,440 次指数函数和 128 次双曲正切函数；由于不存在与硬件无关的 FLOP 等价量，因此这些运算被单独报告。


5.3 实验 2：匹配条件下沿深度的梯度传输

行列式和辛结构结论刻画了潜在传输的几何性质；余下的可训练性问题是，梯度如何在匹配的深层堆栈中传播。既有研究表明，深层堆栈的可训练性可能强烈依赖初始化、归一化位置和残差分支尺度 [xiong2020layernorm, huang2020tfixup, liu2020admin, wang2024deepnet, bordelon2024depthwise]。因此，我们在严格匹配的架构级协议下直接测试梯度传输。Plain MLP、ResMLP、Scaled ResMLP 和 LLN 均采用深度 D=40 和隐藏宽度 h=128；LLN 使用 T=1、K=12 和可学习初始角度。对于十个初始化种子中的每一个，在执行任何优化器更新之前，每种模型都会接收相同的标准化数据以及四个确定性的、每批 512 个样本的数据批次。

令

    g_l = RMS(partial L / partial h_l)

表示第 l 个重复层之后状态的损失梯度均方根；对于 LLN，h_l=y_l。我们报告 log10(g_1/g_40)。该指标使用每个模型自身最后一个重复层的梯度尺度进行归一化，用于衡量梯度在重复堆栈中的相对传输。数值为 0 表示第一个和最后一个重复层接收到相同的 RMS 梯度；负值和正值分别表示衰减和放大。

表 2：初始化时的匹配梯度传输。

数值为 log10(g_1/g_40)，报告 10 个种子的均值 ± 标准差。0 为理想值；【】表示英文原表中的粗体，即最接近 0 的结果。

系统                Plain MLP          ResMLP             Scaled ResMLP      LLN
Lorenz-24           -15.298±0.222      3.140±0.152        0.087±0.048        【0.000±0.008】
Lorenz-28           -15.298±0.219      3.141±0.151        0.088±0.048        【0.001±0.008】
SpringChain-32      -15.270±0.257      3.741±0.064        0.286±0.034        【0.003±0.005】
SpringChain-48      -15.306±0.214      3.818±0.079        0.333±0.034        【0.003±0.008】
Burgers-32          -15.326±0.265      3.620±0.085        0.217±0.032        【0.004±0.006】
Burgers-48          -15.355±0.207      3.697±0.093        0.251±0.043        【0.004±0.007】
AdvecDiff-32        -15.356±0.293      3.624±0.083        0.211±0.037        【0.005±0.007】
AdvecDiff-48        -15.297±0.125      3.700±0.101        0.248±0.032        【0.005±0.005】
ReactionDiff-32     -15.348±0.274      3.624±0.088        0.214±0.042        【0.004±0.005】
ReactionDiff-48     -15.338±0.300      3.703±0.101        0.251±0.035        【0.008±0.004】

表 2 显示出一致的架构级差异。Plain MLP 使第一层状态梯度衰减约 15 个数量级，而未缩放的 ResMLP 将其放大超过三个数量级。残差缩放显著减弱了放大，但 g_1/g_40 仍处于 10^0.087 到 10^0.333 之间。LLN 在每个系统上都最接近中性传输：其平均对数比值位于 0.000 到 0.008 之间，对应 g_1/g_40 位于 1.00 到 1.02 之间。

图 2：D=40、h=128 时匹配的逐层梯度传输。

曲线表示两个代表性系统上 10 个初始化种子的平均 log10(g_l/g_40)，阴影带表示一个标准差。下方两个面板放大展示 Scaled ResMLP 和 LLN 在中性传输附近的结果。

图 2 展示 Lorenz-24 和 Burgers-32 的代表性深度剖面，表 2 则报告全部十个系统的端点统计量。在两个展示的剖面中，LLN 位置通道的梯度在完整的 40 层堆栈中始终接近末层参考值。相比之下，Plain MLP 的梯度在靠近输入端时发生塌缩，未缩放 ResMLP 在靠近输入端时发生放大，而缩放残差更新虽减弱了放大，却没有将其完全消除。因此，在训练前、深度与宽度均匹配的条件下，LLN 在重复堆栈中提供了接近中性的相对梯度传输，排除了非 LLN 对照中出现的极端梯度消失或放大初始化状态，并为实验 1 的滚动预测证据及附录表 6 的消融证据提供了机制层面的支持。


5.4 实验 3：通过光学轨迹解释 LLN

为了展示 LLN 内部的位置--角度演化，我们在冻结的案例研究协议下使用 two-moons 分类任务：固定数据种子、模型种子、噪声水平、宽度、深度和训练预算，并使用确定性的边界规则选择置信度最低的 LLN 错误样本，以及来自每个相关类别、距离该错误样本最近的正确样本。

图 3 展示了由此得到的轨迹。每个 PCA 基底均使用对应架构的全部 400 个留出表示进行拟合，而不是仅用图中展示的轨迹；前两个主成分分别解释 LLN 位置状态方差的 97.0% 和 MLP 隐藏状态方差的 72.7%。在近乎打平的读出结果之前，所选 LLN 错误仍可分解为位置更新和透镜诱导转向；MLP 面板则提供架构层面的对照。

图 3：低维光学案例研究。
(a) 一个由确定性规则选出的边界错误，以及两个最近的正确参考样本。
(b) LLN 的位置轨迹。
(c) 相同输入在 Plain MLP 中的轨迹。

图 4 报告对应的透镜更新分解和全部层的转向角。突出显示的层是错误样本在归一化方向转向指标 Delta alpha_l 下角度变化最大的三层，而不是人工挑选的视图。在 7 个 LLN 错误样本中，最大转向角的中位数为 16.96 度，而 393 个正确样本的对应中位数为 15.84 度；图中所示错误样本处于第 55 百分位，因此该可视化追踪的是一个普通边界决策，而不是具有极端转向的离群样本。

图 4 右侧表：转向角（度）。星号标记错误样本转向最大的三层。

层       类别 1 参考     错误样本     类别 0 参考
*L1          12.6          16.6          20.0
 L2          12.8          12.4          10.9
 L3          16.7           7.7           8.1
*L4          19.2          15.1           9.2
 L5          12.2          10.2           7.8
 L6          12.5          11.9           8.0
*L7          13.6          13.4           5.5
 L8           3.5           6.8           3.2

图 4：逐层 LLN 折射与读出。

轨迹展示类别 1 参考样本、边界错误样本和类别 0 参考样本如何经过错误样本转向最大的层（L1、L4、L7）；右表列出所有层的转向角。


6 讨论与结论

LLN 将网络深度重新表述为扩展相空间中的可学习传输，而不是特征空间中反复执行的残差加法。在所评估的 D=40 滚动预测中，LLN 在耗散型空间动力学上表现出最明显的优势，并且参数量少于所选取的同深度比较模型。覆盖所有系统的多轨迹确认实验在五个系统上保留了最强优势；机制证据显示，LLN 在十个系统上具有接近中性的初始化梯度，在十个系统设置的受控消融中，完整结构在九个设置上取得最佳结果，并在 two-moons 上产生可追踪的位置--角度轨迹。总体而言，LLN 是一种参数高效的相空间替代架构，具有可分析的潜在几何结构、紧凑的深度方向参数扩展、经验上的梯度中性以及可检查的学习轨迹。


局限性与未来工作

现有证据也限定了本文结论的适用范围。体积保持性和辛结构约束的是潜在传输，而不是单个奇异值、滚动预测误差、Lyapunov 行为，或经过嵌入与读出之后的敏感性；不受限制的端点保持的是表达能力，而不是观测状态守恒。评估使用模拟数据和固定深度的 MLP 风格单步转移模型；在多轨迹实验中，Lorenz 和 SpringChain-32 构成边界情形。Two-moons 分析是描述性的，而不是一般性的因果解释。未来工作应在更广泛的架构中检验相空间传输，并发展超越行列式层面几何分析的、更精细的谱分析或 Lyapunov 分析。


AI 使用声明

生成式 AI 辅助完成了组织、文字编辑和一致性检查；作者审阅了最终稿件，并对全部内容负责。


伦理声明

本研究使用模拟和合成基准，不涉及人类受试者、个人数据或已部署的决策系统。


可复现性声明

第 3--5 节给出了模型、理论、协议、指标、基线、深度和种子平均方式；附录提供证明、计数、消融、配置和扩展深度结果。代码、种子、原始表格和绘图脚本将包含在补充材料中。

